AGNs are not that cool: revisiting the intrinsic AGN far-infrared spectral energy distribution

We investigate the intrinsic spectral energy distribution (SED) of active galactic nuclei (AGNs) at infrared (IR) bands with 42 $z < 0.5$ optically luminous Palomar Green survey quasars through SED decomposition. We decompose the SEDs of the 42 quasars by combining an AGN IR template library Siebenmorgen2015 that covers a wide range of the AGN parameter space with three commonly used galaxy template libraries. We determine the median AGN SED from the best-fitting results. The far-IR (FIR) contribution of our median AGN SED is significantly smaller than that of Symeonidis et al. 2016, but roughly consistent with that of Lyu et al. 2017. The AGN IR SED becomes cooler with increasing bolometric luminosity, which might be due to that more luminous AGNs might have stronger radiative feedback to change torus structures and/or their tori might have higher metallicities. Our conclusions do not depend on the choice of galaxy template libraries. However, since the predicted polycyclic aromatic hydrocarbon (PAH) emission line flux is galaxy template-dependent, cautions should be taken on deriving galaxy FIR contribution from PAH fluxes.

==> table2.txt <==
Title:
Authors:
Table: Reduced $\chi^2$ of our best fitting results
================================================================================
Byte-by-byte Description of file: table2.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label            Explanations
--------------------------------------------------------------------------------
   1- 10 A10    ---     name             source name
  11- 29 F19.16 ---     chisq(AGN+Gal)   reduced chi-square of AGN+Gal model fitting
  30- 48 F19.16 ---     chisq(AGN_only)  reduced chi-square of AGN only model fitting
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
PG0003+199 38.3743935484432 2363.8701371342204
PG0043+039 5.408233042536538 446.1177144604313
PG0050+124 3.0276973008751047 2273.214466618564
PG0052+251 14.623283008903092 511.47393423163527
PG0157+001 4.581550699985438 2728.239539698481
PG0838+770 4.554857421630351 650.9005907666177
PG0844+349 4.291684352603145 846.765109519581
PG0921+525 19.140492201181665 9821.332191409803
PG0923+129 5.266632983774114 4130.846538341911
PG0923+201 21.202963439210436 1447.3172852066693
PG0947+396 6.750047963472343 1895.9351621103503
PG0953+414 25.471789605458124 503.9150479908549
PG1011-040 4.360040862587847 789.334221303042
PG1012+008 5.612724625284854 972.4919568906951
PG1022+519 3.850447683117011 534.3166141785714
PG1049-005 2.0783111773931315 641.5903300082932
PG1115+407 8.049553583235472 1406.4465034741938
PG1116+215 23.9121936051172 533.8832680254574
PG1119+120 2.0442189723635447 624.5675667802348
PG1126-041 8.594191709378743 2848.2561346104
PG1149-110 6.2260424311885485 818.0029954830044
PG1202+281 2.654863914863172 644.4859486421708
PG1229+204 5.7889393857404405 1289.868426678016
PG1310-108 11.224684674998457 4017.765133537968
PG1322+659 9.299444352745507 2058.1234013407884
PG1341+258 3.9246767448299336 449.25230395354134
PG1351+236 6.267751397763768 1957.401496091444
PG1351+640 5.527765396151411 2974.0000811344876
PG1402+261 5.079764864358246 421.62197662920386
PG1411+442 8.321144672741603 13854.927484846596
PG1415+451 6.220235829495555 1913.4538292795883
PG1427+480 5.393502851334875 448.5608060534214
PG1440+356 2.456971820390359 2165.269801041687
PG1448+273 5.178472854676526 3751.3555403001014
PG1534+580 4.702417319054 7840.407176824574
PG1535+547 17.72625216044815 11999.78294587056
PG1543+489 2.0269702009751644 1772.923776945971
PG1612+261 6.30709682508109 1535.9752778521547
PG1613+658 6.10567199889358 7183.805153364786
PG1700+518 3.751360483311457 271.4367495552086
PG2130+099 6.960409872674789 6599.012961705313
PG2214+139 18.359788812091562 9694.579417994311


==> table3.txt <==
Title:
Authors:
Table: Our AGN median SEDs
================================================================================
Byte-by-byte Description of file: table3.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label       Explanations
--------------------------------------------------------------------------------
   1-  7 F7.3   um       Wavelength  Rest frame wavelength
   9- 14 F6.3   solLum   tot-Median  median log nu*Lnu for the total sample
  16- 21 F6.3   solLum   tot-upper   upper limit log nu*Lnu for the total sample
  23- 28 F6.3   solLum   tot-lower   lower limit log nu*Lnu for the total sample
  30- 35 F6.3   solLum   hi-Lum      median log nu*Lnu for the high-luminosity (>44.55) subsample
  37- 42 F6.3   solLum   hi-upper    upper limit log nu*Lnu for the high-luminosity (>44.55) subsample
  44- 49 F6.3   solLum   hi-lower    lower limit log nu*Lnu for the high-luminosity (>44.55) subsample
  51- 56 F6.3   solLum   lo-Lum      median log nu*Lnu for the low-luminosity (<44.55) subsample
  58- 63 F6.3   solLum   lo-upper    upper limit log nu*Lnu for the low-luminosity (<44.55) subsample
  65- 71 F7.4   solLum   lo-lower    lower limit log nu*Lnu for the low-luminosity (<44.55) subsample
--------------------------------------------------------------------------------
Note (1):   The SEDs are normalised at 40 um to S16 result.
--------------------------------------------------------------------------------
  6.000 10.882 10.948 10.846 10.809 10.885 10.754 11.038 11.143 10.9810 
  6.100 10.884 10.950 10.846 10.808 10.890 10.759 11.042 11.151 10.9950 
  6.200 10.880 10.952 10.852 10.805 10.883 10.744 11.039 11.145 10.9770 
  6.300 10.882 10.951 10.852 10.806 10.886 10.740 11.046 11.148 10.9870 
  6.400 10.876 10.953 10.847 10.808 10.879 10.757 11.041 11.141 10.9870 
  6.600 10.876 10.949 10.844 10.802 10.869 10.743 11.043 11.130 10.9900 
  6.800 10.869 10.944 10.839 10.789 10.862 10.725 11.026 11.124 10.9410 
  6.900 10.870 10.940 10.835 10.790 10.857 10.749 11.030 11.121 10.9710 
  7.000 10.865 10.942 10.830 10.781 10.862 10.719 11.024 11.112 10.9420 
  7.100 10.862 10.941 10.838 10.787 10.863 10.717 11.031 11.121 10.9700 
  7.300 10.864 10.941 10.839 10.779 10.851 10.707 11.022 11.113 10.9400 
  7.500 10.865 10.947 10.856 10.785 10.858 10.715 11.029 11.115 10.9510 
  7.600 10.875 10.948 10.864 10.789 10.858 10.717 11.038 11.124 10.9590 
  7.700 10.879 10.961 10.867 10.792 10.871 10.709 11.056 11.140 10.9820 
  7.800 10.892 10.964 10.890 10.799 10.887 10.705 11.060 11.144 10.9810 
  7.900 10.903 10.981 10.902 10.813 10.906 10.730 11.082 11.166 11.0250 
  8.000 10.924 10.999 10.915 10.826 10.951 10.740 11.101 11.185 11.0490 
  8.200 10.950 11.036 10.935 10.851 11.005 10.761 11.140 11.217 11.1080 
  8.400 10.973 11.066 10.952 10.880 11.048 10.797 11.157 11.243 11.1250 
  8.500 10.979 11.081 10.958 10.893 11.065 10.800 11.155 11.255 11.1180 
  8.600 10.982 11.084 10.961 10.898 11.077 10.798 11.162 11.259 11.1310 
  8.700 10.993 11.098 10.970 10.906 11.088 10.804 11.168 11.270 11.1380 
  8.800 11.001 11.099 10.973 10.921 11.111 10.821 11.162 11.283 11.1030 
  9.000 11.024 11.112 10.985 10.939 11.143 10.844 11.160 11.306 11.0990 
  9.200 11.050 11.125 10.997 10.956 11.171 10.846 11.151 11.335 11.0890 
  9.400 11.062 11.140 10.996 10.962 11.186 10.843 11.149 11.340 11.0900 
  9.500 11.068 11.140 11.000 10.970 11.184 10.854 11.155 11.348 11.1010 
  9.600 11.068 11.141 11.011 10.966 11.191 10.844 11.159 11.349 11.1020 
  9.700 11.063 11.145 11.007 10.970 11.191 10.859 11.165 11.352 11.1170 
  9.800 11.070 11.140 11.005 10.971 11.194 10.856 11.162 11.348 11.0950 
  9.900 11.067 11.149 11.007 10.970 11.186 10.858 11.176 11.355 11.1160 
 10.000 11.066 11.148 11.009 10.964 11.193 10.835 11.179 11.346 11.1200 
 10.200 11.063 11.154 11.009 10.962 11.190 10.840 11.194 11.345 11.1370 
 10.400 11.062 11.157 11.015 10.963 11.195 10.837 11.206 11.346 11.1450 
 10.600 11.055 11.164 11.005 10.946 11.182 10.800 11.220 11.343 11.1690 
 10.800 11.051 11.163 11.010 10.940 11.175 10.806 11.231 11.325 11.1890 
 11.000 11.059 11.164 11.008 10.933 11.166 10.794 11.242 11.330 11.2150 
 11.100 11.063 11.158 11.010 10.944 11.156 10.830 11.246 11.332 11.2110 
 11.200 11.063 11.151 11.009 10.936 11.152 10.813 11.259 11.335 11.2460 
 11.300 11.064 11.150 11.000 10.934 11.135 10.821 11.260 11.340 11.2510 
 11.400 11.053 11.152 11.007 10.922 11.138 10.794 11.269 11.338 11.2560 
 11.500 11.059 11.157 10.999 10.924 11.141 10.810 11.271 11.340 11.2500 
 11.900 11.042 11.164 10.990 10.912 11.110 10.804 11.266 11.347 11.2460 
 12.000 11.044 11.159 10.991 10.912 11.107 10.824 11.253 11.347 11.2500 
 12.100 11.040 11.160 10.990 10.904 11.090 10.806 11.256 11.345 11.2360 
 12.700 11.016 11.125 10.973 10.879 11.039 10.785 11.219 11.339 11.2130 
 12.800 11.014 11.112 10.973 10.874 11.035 10.780 11.210 11.333 11.2090 
 12.900 11.017 11.112 10.977 10.870 11.034 10.770 11.209 11.334 11.2050 
 13.000 11.010 11.104 10.967 10.870 11.020 10.776 11.201 11.332 11.1900 
 13.500 10.997 11.074 10.942 10.844 10.988 10.750 11.190 11.311 11.1860 
 13.600 10.992 11.066 10.956 10.835 10.979 10.736 11.185 11.308 11.1830 
 13.700 10.991 11.057 10.944 10.830 10.974 10.731 11.189 11.300 11.1760 
 14.200 10.987 11.049 10.937 10.815 10.959 10.708 11.191 11.293 11.1660 
 14.300 10.983 11.046 10.929 10.822 10.965 10.742 11.186 11.295 11.1610 
 14.400 10.993 11.052 10.937 10.822 10.966 10.733 11.190 11.292 11.1690 
 15.000 10.997 11.059 10.943 10.841 10.985 10.757 11.210 11.313 11.1810 
 15.100 11.000 11.057 10.935 10.837 10.981 10.740 11.216 11.317 11.1780 
 15.200 11.004 11.059 10.940 10.852 11.002 10.780 11.211 11.321 11.1870 
 15.600 11.013 11.069 10.952 10.857 11.007 10.762 11.232 11.330 11.1920 
 15.700 11.009 11.076 10.948 10.870 11.019 10.785 11.240 11.329 11.2040 
 15.800 11.017 11.074 10.952 10.868 11.023 10.786 11.244 11.341 11.2030 
 16.300 11.034 11.083 10.964 10.880 11.046 10.790 11.259 11.360 11.2150 
 16.400 11.025 11.089 10.961 10.883 11.058 10.778 11.264 11.364 11.2170 
 16.500 11.039 11.093 10.960 10.882 11.057 10.778 11.264 11.362 11.2170 
 18.100 11.067 11.120 10.997 10.923 11.120 10.805 11.303 11.404 11.2530 
 18.200 11.070 11.119 10.995 10.927 11.114 10.830 11.296 11.405 11.2540 
 18.300 11.071 11.119 10.994 10.935 11.123 10.839 11.302 11.405 11.2580 
 19.000 11.072 11.121 11.004 10.949 11.132 10.873 11.312 11.409 11.2590 
 19.500 11.074 11.123 11.016 10.952 11.131 10.891 11.314 11.406 11.2600 
 20.000 11.073 11.121 11.014 10.956 11.124 10.908 11.308 11.400 11.2640 
 21.000 11.067 11.113 11.015 10.953 11.112 10.934 11.299 11.379 11.2570 
 21.100 11.071 11.111 11.014 10.939 11.120 10.899 11.296 11.374 11.2460 
 21.200 11.063 11.112 11.011 10.951 11.115 10.939 11.296 11.374 11.2570 
 22.000 11.059 11.105 11.018 10.943 11.111 10.938 11.286 11.352 11.2510 
 23.000 11.050 11.091 11.004 10.927 11.099 10.924 11.264 11.305 11.2400 
 23.100 11.038 11.093 11.008 10.937 11.107 10.934 11.260 11.299 11.2370 
 23.200 11.048 11.090 11.001 10.926 11.104 10.923 11.262 11.310 11.2360 
 25.000 11.023 11.073 10.978 10.914 11.087 10.911 11.220 11.238 11.2170 
 27.000 10.996 11.023 10.948 10.890 11.028 10.886 11.167 11.212 11.1590 
 27.675 10.984 11.011 10.945 10.885 11.022 10.882 11.141 11.194 11.1320 
 28.366 10.972 11.007 10.925 10.879 11.016 10.876 11.116 11.165 11.1120 
 29.075 10.962 11.004 10.915 10.870 11.004 10.866 11.101 11.141 11.0900 
 29.801 10.949 10.995 10.909 10.859 10.993 10.856 11.073 11.118 11.0730 
 30.546 10.935 10.979 10.893 10.860 10.987 10.857 11.056 11.092 11.0310 
 31.309 10.922 10.971 10.863 10.846 10.978 10.842 11.037 11.073 11.0300 
 32.091 10.906 10.967 10.831 10.839 10.971 10.835 11.002 11.046 10.9770 
 32.893 10.889 10.959 10.804 10.825 10.950 10.822 10.981 11.015 10.9630 
 33.715 10.873 10.945 10.800 10.820 10.942 10.808 10.953 11.001 10.9250 
 34.557 10.859 10.915 10.788 10.811 10.933 10.780 10.919 10.987 10.9040 
 35.420 10.841 10.903 10.777 10.800 10.912 10.764 10.897 10.955 10.8650 
 36.305 10.822 10.886 10.757 10.795 10.906 10.748 10.869 10.931 10.8440 
 37.212 10.806 10.867 10.726 10.782 10.887 10.706 10.838 10.905 10.7950 
 38.142 10.786 10.844 10.712 10.773 10.878 10.684 10.812 10.886 10.7860 
 39.095 10.768 10.825 10.693 10.760 10.862 10.648 10.777 10.861 10.7460 
 40.072 10.749 10.801 10.674 10.749 10.845 10.610 10.748 10.832 10.7210 
 41.073 10.727 10.782 10.656 10.735 10.830 10.605 10.720 10.807 10.6930 
 42.099 10.706 10.764 10.636 10.721 10.813 10.602 10.691 10.777 10.6560 
 43.151 10.680 10.748 10.610 10.707 10.795 10.596 10.656 10.749 10.6240 
 44.229 10.652 10.732 10.575 10.694 10.776 10.594 10.626 10.717 10.5810 
 45.334 10.630 10.716 10.538 10.677 10.753 10.590 10.593 10.692 10.5520 
 46.466 10.606 10.698 10.503 10.663 10.731 10.588 10.562 10.663 10.5100 
 47.627 10.579 10.680 10.468 10.648 10.705 10.584 10.525 10.634 10.4770 
 48.817 10.552 10.660 10.432 10.634 10.684 10.580 10.493 10.600 10.4390 
 50.037 10.523 10.638 10.406 10.617 10.660 10.574 10.459 10.568 10.4090 
 51.287 10.497 10.615 10.381 10.596 10.638 10.569 10.427 10.530 10.3660 
 52.568 10.470 10.593 10.356 10.577 10.613 10.554 10.387 10.501 10.3220 
 53.882 10.444 10.565 10.331 10.559 10.589 10.548 10.348 10.464 10.2810 
 55.228 10.413 10.541 10.306 10.540 10.563 10.538 10.308 10.435 10.2430 
 56.608 10.381 10.517 10.281 10.518 10.549 10.515 10.271 10.401 10.2000 
 58.022 10.350 10.484 10.254 10.499 10.542 10.495 10.234 10.364 10.1540 
 59.472 10.325 10.460 10.230 10.483 10.535 10.481 10.203 10.328 10.1110 
 60.000 10.306 10.444 10.216 10.473 10.533 10.469 10.177 10.304 10.0890 
 60.957 10.285 10.421 10.193 10.453 10.520 10.445 10.152 10.290 10.0610 
 62.480 10.254 10.382 10.153 10.431 10.508 10.424 10.114 10.258 10.0290 
 64.041 10.225 10.347 10.115 10.405 10.497 10.392 10.073 10.224  9.9800 
 65.641 10.191 10.299 10.062 10.386 10.485 10.359 10.030 10.187  9.9330 
 67.281 10.156 10.264 10.027 10.360 10.474 10.324  9.990 10.155  9.8870 
 68.962 10.118 10.225  9.991 10.336 10.467 10.289  9.958 10.112  9.8470 
 70.685 10.086 10.191  9.971 10.304 10.457 10.258  9.914 10.073  9.8000 
 72.451 10.049 10.152  9.943 10.272 10.443 10.232  9.875 10.028  9.7530 
 74.261 10.012 10.114  9.912 10.241 10.429 10.205  9.822  9.984  9.7030 
 76.117  9.975 10.077  9.885 10.216 10.414 10.176  9.788  9.944  9.6600 
 78.019  9.940 10.047  9.855 10.189 10.400 10.137  9.748  9.913  9.6120 
 79.968  9.914 10.017  9.830 10.161 10.383 10.106  9.707  9.887  9.5590 
 81.966  9.874  9.976  9.798 10.132 10.371 10.066  9.655  9.843  9.5080 
 84.013  9.842  9.936  9.774 10.101 10.357 10.034  9.614  9.792  9.4690 
 86.112  9.796  9.888  9.744 10.068 10.343 10.002  9.559  9.749  9.4260 
 88.264  9.756  9.839  9.712 10.034 10.323  9.965  9.525  9.709  9.3890 
 90.469  9.710  9.798  9.675 10.004 10.301  9.928  9.478  9.661  9.3410 
 92.729  9.671  9.758  9.645  9.974 10.278  9.893  9.435  9.625  9.3030 
 95.046  9.634  9.717  9.588  9.943 10.258  9.861  9.393  9.588  9.2400 
 97.421  9.593  9.693  9.556  9.907 10.234  9.829  9.375  9.548  9.1880 
 99.855  9.565  9.663  9.525  9.880 10.219  9.802  9.330  9.499  9.1390 
100.000  9.540  9.632  9.509  9.862 10.213  9.783  9.291  9.497  9.1390 
102.350  9.520  9.583  9.481  9.837 10.200  9.751  9.245  9.470  9.0980 
104.910  9.467  9.533  9.433  9.802 10.175  9.715  9.201  9.419  9.0690 
107.530  9.432  9.501  9.396  9.763 10.148  9.685  9.152  9.362  9.0070 
110.210  9.383  9.470  9.318  9.734 10.124  9.651  9.104  9.318  8.9630 
112.970  9.349  9.430  9.304  9.698 10.097  9.615  9.073  9.257  8.8930 
115.790  9.303  9.384  9.275  9.665 10.077  9.571  9.026  9.230  8.8300 
118.680  9.272  9.339  9.238  9.622 10.051  9.535  8.986  9.186  8.7700 
121.650  9.230  9.301  9.203  9.583 10.024  9.495  8.975  9.143  8.7250 
124.690  9.195  9.263  9.160  9.547  9.992  9.456  8.905  9.071  8.7190 
127.800  9.145  9.223  9.101  9.506  9.966  9.413  8.866  9.020  8.6910 
131.000  9.098  9.176  9.057  9.470  9.937  9.368  8.788  8.957  8.6410 
134.270  9.052  9.121  8.998  9.417  9.907  9.326  8.739  8.934  8.5650 
137.620  9.002  9.068  8.958  9.378  9.875  9.292  8.685  8.905  8.4820 
141.060  8.956  9.035  8.913  9.336  9.849  9.263  8.647  8.878  8.4340 
144.590  8.913  8.991  8.890  9.300  9.826  9.233  8.616  8.794  8.4060 
148.200  8.884  8.950  8.793  9.257  9.793  9.189  8.574  8.768  8.3870 
151.900  8.839  8.884  8.739  9.214  9.763  9.139  8.529  8.728  8.3410 
155.700  8.797  8.850  8.698  9.180  9.728  9.090  8.507  8.727  8.2780 
159.590  8.737  8.808  8.677  9.141  9.689  9.038  8.428  8.643  8.1890 
163.570  8.701  8.771  8.639  9.095  9.651  8.993  8.358  8.559  8.1390 
167.660  8.653  8.746  8.575  9.046  9.619  8.950  8.313  8.462  8.0700 
171.850  8.602  8.697  8.555  8.998  9.590  8.924  8.301  8.436  8.0610 
176.140  8.558  8.666  8.503  8.956  9.565  8.891  8.300  8.429  8.0160 
180.540  8.500  8.588  8.496  8.941  9.526  8.839  8.228  8.384  7.9920 
185.050  8.459  8.564  8.446  8.914  9.494  8.776  8.216  8.318  7.9630 
189.680  8.398  8.508  8.373  8.872  9.446  8.739  8.028  8.234  7.9620 
194.410  8.378  8.450  8.364  8.772  9.419  8.676  7.957  8.146  7.9090 
199.270  8.329  8.439  8.327  8.680  9.382  8.663  7.944  8.130  7.8200 
200.000  8.336  8.394  8.266  8.641  9.369  8.619  7.925  8.009  7.7570 
204.250  8.279  8.394  8.257  8.642  9.331  8.609  7.925  8.009  7.6260 
209.350  8.246  8.321  8.180  8.626  9.292  8.544  7.883  8.066  7.5810 
214.580  8.168  8.279  8.150  8.616  9.258  8.507  7.826  8.058  7.6010 
219.950  8.110  8.209  8.067  8.563  9.231  8.459  7.710  7.994  7.6380 
225.440  8.047  8.156  8.017  8.559  9.193  8.432  7.689  7.879  7.6400 
231.070  8.009  8.122  8.006  8.480  9.157  8.354  7.652  7.861  7.5660 
236.850  7.998  8.115  7.918  8.475  9.123  8.308  7.614  7.846  7.4780 
242.760  7.997  8.073  7.844  8.373  9.077  8.257  7.546  7.842  7.4980 
248.830  7.966  8.050  7.780  8.304  9.033  8.209  7.470  7.701  7.3900 
255.050  7.878  7.960  7.706  8.217  8.989  8.179  7.430  7.660  7.3370 
261.420  7.824  7.913  7.694  8.210  8.960  8.151  7.476  7.560  7.1220 
267.950  7.749  7.781  7.658  8.198  8.904  8.070  7.441  7.561  7.1360 
274.640  7.685  7.812  7.671  8.119  8.851  7.997  7.426  7.559  7.2190 
281.500  7.627  7.753  7.600  8.080  8.809  7.990  7.378  7.561  7.2130 
288.540  7.630  7.735  7.602  8.067  8.740  7.863  7.361  7.434  7.1740 
295.750  7.605  7.721  7.534  8.085  8.703  7.800  7.291  7.352  7.0340 
303.140  7.582  7.638  7.461  7.963  8.663  7.821  7.228  7.431  6.9400 
310.710  7.590  7.603  7.491  7.877  8.641  7.802  7.157  7.620  6.9000 
318.470  7.530  7.553  7.423  7.762  8.603  7.755  7.154  7.692  6.8580 
326.430  7.447  7.550  7.392  7.817  8.558  7.743  7.127  7.669  6.8510 
334.580  7.413  7.481  7.300  7.825  8.476  7.652  7.125  7.510  6.7880 
342.940  7.356  7.419  7.173  7.803  8.419  7.633  7.125  7.394  6.6130 
351.510  7.289  7.350  7.200  7.744  8.387  7.497  7.111  7.335  6.8390 
360.290  7.273  7.316  7.139  7.642  8.353  7.537  7.125  7.335  6.9220 
369.290  7.219  7.330  7.150  7.426  8.346  7.359  7.050  7.335  6.9480 
378.520  7.176  7.300  7.139  7.485  8.284  7.404  7.049  7.334  6.7890 
387.980  7.215  7.277  7.087  7.463  8.246  7.368  6.972  7.336  6.6720 
397.670  7.195  7.229  6.943  7.317  8.139  7.272  7.028  7.335  6.6130 
407.610  7.136  7.175  6.812  7.219  8.111  7.219  6.899  7.334  6.6150 
417.790  7.076  7.211  6.850  7.362  8.111  7.292  6.937  7.305  6.7410 
428.230  7.079  7.162  6.745  7.308  8.070  7.304  6.837  7.135  6.8080 
438.930  7.044  7.144  6.655  7.401  8.043  7.236  6.789  7.135  6.7830 
449.890  7.015  7.106  6.640  7.218  7.980  7.163  6.789  7.133  6.6610 
461.130  6.988  7.085  6.640  7.179  7.922  7.065  6.789  7.068  6.6910 
472.650  6.970  7.107  6.639  7.103  7.934  6.942  6.788  7.134  6.6600 
484.460  6.947  7.069  6.638  7.034  7.845  6.950  6.782  7.115  6.6120 
496.570  6.904  7.039  6.656  7.035  7.825  6.948  6.745  6.988  6.6130 
508.970  6.815  6.894  6.615  6.950  7.781  6.884  6.747  6.784  6.6140 

